A reproducible pipeline for extracting representative signals from wire cuts

We propose a reproducible pipeline for extracting representative signals from 2D topographic scans of the tips of cut wires. The process fully addresses many potential problems in the quality of wire cuts, including edge effects, extreme values, trends, missing values, angles, and warping. The resulting signals can be further used in source determination, which plays an important role in forensic examinations. With commonly used measurements such as the cross-correlation function, the procedure controls the false positive rate and false negative rate to the desirable values as the manual extraction pipeline but outperforms it with robustness and objectiveness.

==> _extensions/quarto-journals/elsevier/_extension.yml <==
title: Elsevier Journal Format
author: Charles Teague
version: 0.4.2
quarto-required: ">=1.2.198"
contributes:
  formats:
    common:
      date-format: full
      filters:
        - elsevier.lua
    pdf:
      documentclass: elsarticle
      template-partials: ["partials/before-body.tex", "partials/title.tex"]
      format-resources:
        - elsarticle.cls
      cite-method: natbib
      number-sections: true
    html:
      theme: styles/elsevier.scss

